The formation of the Galilean moons and Titan in the Grand Tack scenario

In the Grand Tack (GT) scenario for the young solar system, Jupiter formed beyond 3.5 AU from the Sun and migrated as close as 1.5 AU until it encountered an orbital resonance with Saturn. Both planets then supposedly migrated outward for several $10^5$ yr, with Jupiter ending up at ~5 AU. The initial conditions of the GT and the timing between Jupiter's migration and the formation of the Galilean satellites remain unexplored. We study the formation of Ganymede and Callisto, both of which consist of ~50% H$_2$O and rock, in the GT scenario. We examine why they lack dense atmospheres, while Titan is surrounded by a thick N$_2$ envelope. We model an axially symmetric circumplanetary disk (CPD) in hydrostatic equilibrium around Jupiter. The CPD is warmed by viscous heating, Jupiter's luminosity, accretional heating, and the Sun. The position of the H$_2$O ice line in the CPD, which is crucial for the formation of massive moons, is computed at various solar distances. We assess the loss of Galilean atmospheres due to high-energy radiation from the young Sun. Ganymede and Callisto cannot have accreted their H$_2$O during Jupiter's supposed GT, because its CPD (if still active) was too warm to host ices and much smaller than Ganymede's contemporary orbit. From a thermal perspective, the Galilean moons might have had significant atmospheres, but these would probably have been eroded during the GT in < $10^5$ yr by solar XUV radiation. Jupiter and the Galilean moons formed beyond 4.5 (+/- 0.5) AU and prior to the proposed GT. Thereafter, Jupiter's CPD would have been dry, and delayed accretion of planetesimals should have created water-rich Io and Europa. While Galilean atmospheres would have been lost during the GT, Titan would have formed after Saturn's own tack, because Saturn still accreted substantially for ~$10^6$ yr after its closest solar approach, ending up at about 7 AU.

==> arXiv_meta_data.txt <==
TITLE
The formation of the Galilean moons and Titan in the Grand Tack scenario

AUTHORS
Ren\'e Heller, Gabriel-Dominique Marleau, and Ralph Egon Pudritz

ABSTRACT
In the "Grand Tack" (GT) scenario for the young solar system, Jupiter formed beyond 3.5 AU from the Sun and migrated as close as 1.5 AU until it encountered an orbital resonance with Saturn. Both planets then supposedly migrated outward for several $10^5$ yr, with Jupiter ending up at ~5 AU. The initial conditions of the GT and the timing between Jupiter's migration and the formation of the Galilean satellites remain unexplored. We study the formation of Ganymede and Callisto, both of which consist of ~50% water and rock, respectively, in the GT scenario. We examine why they lack dense atmospheres, while Titan is surrounded by a thick nitrogen envelope. We model an axially symmetric circumplanetary disk (CPD) in hydrostatic equilibrium around Jupiter. The CPD is warmed by viscous heating, Jupiter's luminosity, accretional heating, and the Sun. The position of the water ice line in the CPD, which is crucial for the formation of massive moons, is computed at various solar distances. We assess the loss of Galilean atmospheres due to high-energy radiation from the young Sun. Ganymede and Callisto cannot have accreted their water during Jupiter's supposed GT, because its CPD (if still active) was too warm to host ices and much smaller than Ganymede's contemporary orbit. From a thermal perspective, the Galilean moons might have had significant atmospheres, but these would probably have been eroded during the GT in < $10^5$ yr by solar XUV radiation. Jupiter and the Galilean moons formed beyond 4.5 (+/-0.5) AU and prior to the proposed GT. Thereafter, Jupiter's CPD would have been dry, and delayed accretion of planetesimals should have created water-rich Io and Europa. While Galilean atmospheres would have been lost during the GT, Titan would have formed after Saturn's own tack, because Saturn still accreted substantially for ~$10^6$ yr after its closest solar approach, ending up at about 7 AU.

COMMENTS
A&A Letter, 4 pages, 2 colored figures
